Search for dark matter produced in association with a hadronically decaying vector boson in pp collisions at $\sqrt{s}$=13 TeV with the ATLAS detector

A search is presented for dark matter produced in association with a hadronically decaying W or Z boson using 3.2 /fb of pp collisions at $\sqrt{s}$=13 TeV recorded by the ATLAS detector at the Large Hadron Collider. Events with a hadronic jet compatible with a W or Z boson and with large missing transverse momentum are analysed. The data are consistent with the Standard Model predictions and are interpreted in terms of both an effective field theory and a simplified model containing dark matter.

==> Metadata.txt <==
Title:
Search for dark matter produced in association with a hadronically decaying vector boson in pp collisions at sqrt(s)=13 TeV with the ATLAS detector

Abstract:
A search is presented for dark matter produced in association with a hadronically decaying W or Z boson using 3.2/fb  of pp collisions at sqrt(s)=13 TeV recorded by the ATLAS detector at the Large Hadron Collider. Events with a hadronic jet compatible with a W or Z boson and with large missing transverse momentum are analysed. The data are consistent with the Standard Model predictions and are interpreted in terms of both an effective field theory and a simplified model containing dark matter.

Comments: 10 pages plus author list + cover pages (30 pages total), 5 figures, 2 tables, submitted to PLB, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2015-08/

CERN Preprint ID: CERN-EP-2016-180

Keywords:
dark matter, boosted boson tagging

